Conditional Hallucinations for Image Compression

In lossy image compression, models face the challenge of either hallucinating details or generating out-of-distribution samples due to the information bottleneck. This implies that at times, introducing hallucinations is necessary to generate in-distribution samples. The optimal level of hallucination varies depending on image content, as humans are sensitive to small changes that alter the semantic meaning. We propose a novel compression method that dynamically balances the degree of hallucination based on content. We collect data and train a model to predict user preferences on hallucinations. By using this prediction to adjust the perceptual weight in the reconstruction loss, we develop a Conditionally Hallucinating compression model (ConHa) that outperforms state-of-the-art image compression methods. Code and images are available at https://polybox.ethz.ch/index.php/s/owS1k5JYs4KD4TA.

==> data/weights.csv <==
1
1
1
0.999995231628418
1
0.98968631029129
0.984426021575928
0.973554372787476
1
1
1
1
1
1.05605868156999E-05
1
1
1
1
1
1
1
1
0.00100234244018793
1
1
1
0.999998331069946
1
3.74235148078994E-14
1
1
1
1
1
1
1
1
6.16546913079219E-06
1
1
1
1
1
1
1
1
1
1
0.99999988079071
1
0.915746092796326
1
1
0.988710224628449
1
1
1.89457762189704E-06
1
1
0.998038232326508
1
1
1
1
0.999994039535522
1
1
1
1
1
1
1
0.999972462654114
1
1
1
1
1
1
1
0.999881505966187
1
0.99999988079071
1
1
1
1
1
8.70918910322871E-08
0.999998688697815
0.998653292655945
1
1
5.77927245989929E-12
1
3.51974881596107E-06
1
1
1
1
1.37328191776831E-15
1
1
1
1
1
1
1
0.00287093850784004
0.699026048183441
0.00046473988913931
1
1
1
1.33112920703658E-27
0.159312143921852
1
1
0.997219324111939
1
1
1
0.999990940093994
1
1
1
2.72686057863406E-15
1
1
1
0.999198496341705
1
1
1
1
1
0.999918460845947
1
1
1
1
2.24147646351718E-26
1
1
1
1
0.300235748291016
4.47073882640946E-17
1
1
0.999998450279236
3.40751286789246E-30
1.02560242964955E-07
1
1
1
1
1.10839879675601E-23
1
1
1
1
1
1
1
1
1
1
1
1
3.12410080027803E-08
1
0.511621415615082
1
8.62429295729952E-15
1.93825327676659E-26
1
0.0335494466125965
2.63565613778383E-10
1
1
0.999999761581421
2.33318569371477E-05
1
0.0937151312828064
1
1
1
1
0.0551159605383873
1
1
1
1
4.58005779364612E-05
1
1
1
1
1
1
1
1
1
1.14207214210182E-05
1
1
1
1
1
1
1
0.999962449073792
1
0.999976277351379
0.0131440628319979
1
1
1
1
1
1
1
1
1
2.56700040235394E-29
1
2.39853692463043E-11
1
1
1.14525582830538E-05
1.04753400398394E-10
1
1
4.28318287504226E-08
2.17091752560683E-12
1
1
1
1
1.44859237452555E-11
1
4.74634452984901E-06
1
4.02750738430768E-05
1
1
1.77610857576838E-07
1
1
1
1
1
1
0.999999642372131
0.999999642372131
1.21345655420581E-13
2.16779875300555E-11
1
1
1
1
1
1
8.75573586444221E-21
1
1
1.38475016342454E-07
1
1
1
0.999999046325684
1
1
1
1
1
1
1
0.0127277402207255
1
1
1
1
1
1
0.999998331069946
1
0.99999988079071
1
1
1
1
3.49242479380507E-09
1
1
1
1
0.99994957447052
0.00414285669103265
1
1
1
2.50426035318285E-19
1
1
0.999999403953552
0.999259650707245
1.21178800327471E-07
1
1.07215961390681E-16
1
1
1
0.998656034469605
1
1
0.529129564762116
1
1
1
1
1
1
1
1
1
1
2.46285537741642E-07
1
1
1
1
1.57225426254681E-12
1
1
1
0.00055506028002128
1
8.70965333783379E-16
1
1
1
1
1
1
1
1
1
1
4.08042507951688E-36
1
1
1
1
1
1
1
1.10905649108872E-08
1
1
1
1
0.522724032402039
1
0.000457707996247336
5.45659850637037E-10
1
1.30485136584646E-10
0.152256995439529
1
1
1
1
0.995314121246338
1
0.999675154685974
6.35342985333409E-07
0.000107796702650376
1.97392367340399E-07
1
1
1
6.98607449667321E-10
1
1
6.90977758495137E-05
1
1
0.0960738658905029
0.126993596553803
1
1
1
1
1
1.49243728805034E-21
1
1
4.92840399601846E-06
1
0.999900579452515
1
2.14583920410405E-07
1
1
1
1
1
1.45072417620518E-11
7.00888724836091E-09
1
4.60805276816245E-05
0.99999988079071
2.10427992897166E-06
1
1.59207529260442E-15
5.89947396629636E-17
2.294719102236E-11
0.999988675117493
1
1
1
1
1
0.00255678757093847
0.00803771801292896
1
1
3.94646804124932E-09
1
0.303605824708939
1
1
1
1
0.45408895611763
1
1
1.63771881034336E-06
1
1
1
1
1
1
1
9.48791673889169E-15
0.999909162521362
0.999873518943787
1
1
1
1
1
1
1
1
1
1
1
1
9.35787829803303E-05
1
1
0.999996781349182
1
0.980710327625275
1
1
1
1
1
1
0.236622706055641
1
1
1
0.999995708465576
0.99988329410553
0.671956360340118
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0.941884934902191
1
1
0.999841213226318
1
1
1
1
1
1
1
1
1
1
1
1
1
1.52600729361879E-12
1
1
0.00135004741605371
1
1
1
1
1
1
1
1
0.99999988079071
1
1
1
1
1
1
1
1
1.98001396046206E-18
0.90495491027832
1
6.14463169767987E-06
0.99979704618454
1
1
4.04594650940551E-17
1
1
1
1
0.0639330521225929
1
1
1
1
1
1
1
1
1
1
1
1
0.999995827674866
1
1
1
1
4.47580496256705E-05
1
3.01045673849545E-13
1
0.000189900572877377
1
1
1
1
1
1
1
1
0.99998140335083
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0.150374263525009
1
1
9.48397209867835E-05
0.347100824117661
1
1
1
1
1
1
0.172803655266762
1
1
0.99999988079071
1
1
1
1
1
1
1
0.999881982803345
1
0.981421053409576
1
1
1
1
1
4.85280622797291E-07
1
0.999992847442627
0.992980539798737
1
2.04688626308609E-23
1
1
0.999999165534973
2.51592558505332E-17
1
1
1.78599446850132E-22
1
1
1
0.999539017677307
1
1
1
1
0.990544557571411
1
0.99999475479126
1
1
0.00175915786530823
1
1
1
1
1
0.049786776304245
1
1
1
1
0.971923768520355
1
1.32651795005189E-17
0.00141020328737795
1
1
1
1
1
1
6.46146318672436E-08
1
1
1
1
1
1
1
1
1
1
1.2052559213771E-05
1
0.997337400913239
1
8.20825837855033E-11
1
0.999991416931152
1
1
1
1
0.000475982902571559
0.999777138233185
1
1
1
1
1
2.3916649910527E-12
1
1
0.999999523162842
1
1
1
1
1
1
1
0.257685631513596
0.999208033084869
1
1
1
1
1.61518001938578E-30
0.00191681401338428
1
1
1
1
1.98323371614073E-11
1
1
1
1.67192074749823E-15
0.997335851192474
1
1.61970589829252E-07
1
1
1
1
1
1.19371516120736E-05
6.6020028002931E-26
0.999999046325684
1
0.999999284744263
1
1
1
0.999999523162842
0.987810254096985
1
1
1
1
0.417801439762116
0.930766940116882
0.999909520149231
1
0.999070763587952
0.000637357006780803
1
1.39594567016843E-08
1
1
1
1
1
1
1
0.99999988079071
1
4.80291501014918E-12
1
1.44570566997827E-14
3.34615688188933E-05
0.999700427055359
1
1
1
1
1
1
1
1
2.16150328924414E-06
0.997779667377472
1
1
1
1
1
0.0275163445621729
0.999993324279785
7.52190254527108E-10
0.978576600551605
8.19133049390075E-07
1
1
0.000274719321168959
1
1
1
1
1
1
1
1
3.01952131849248E-05
0.999767124652863
0.000208118304726668
2.0694439299975E-22
1
0.999745786190033
1
1
1
1
0.999998331069946
1
1
5.24451152234145E-20
0.996085524559021
1
1
1
1
1.20699836844013E-12
1
1
1
1
0.98714280128479
4.2251616411239E-18
1
1
1
0.000188679216080345
1
1
1
1
1
1
1
5.55704245925881E-05
1
1
1
1
0.000231012323638424
1
1
2.52956516521404E-22
1
1
0.998474776744843
1
0.999638080596924
1
0.944153785705566
1
1
1
1
1
1
1
1
0.282796144485474
1
1
1
0.99999988079071
1
1
1
1
1
0.900330483913422
1
1
1
1
1
1
1
1
1
1
1
3.67810729789975E-12
1
1.06028696933436E-09
1
1.40527913572441E-06
0.99999988079071
1
0.999994993209839
0.890000581741333
0.998996436595917
1
1
0.569793820381165
0.999984979629517
1
1
1
1
1
0.999986410140991
1
1
1
1
1
1.85722327816253E-13
3.850485361756E-20
0.95423823595047
1.34408026086837E-33
8.26796963337984E-07
1
1
1
1
1
1
1
1
1
1.30749185700552E-06
0.999854803085327
1
0.99999988079071
1
1
1
1
1
0.999967217445374
0.999999165534973
1
1
1
1
1
1
1
0.995241522789001
1
1
1
1
1
1
1
1
1
1
1
1
0.999408960342407
1
1
1
1
1
1
0.999587953090668
1
1
1
4.83932890347205E-05
1
1
1
8.03632104002623E-18
1
1
0.99999988079071
1
0.999962449073792
1
1
1
1
1
1
1
1
1
0.000382953410735354
1
0.766617655754089
4.3771270239615E-19
1
1
1
1
1
6.62908630949305E-17
1
1
1
1
1
8.53654766232864E-13
0.0229096580296755
1
1
1
5.25368602788401E-11
1
0.696189820766449
1
1
1
0.999999523162842
1
1
1
1
1
1
8.69962241267785E-05
1
1.20714437256804E-18
0.00834589917212725
0.99999725818634
1
0.00235020881518722
1
1
1
1
0.991259634494782
1
1
1
1
1
0.999997019767761
1
5.59217561146852E-08
1
1
1
1
1
1
6.69116484441901E-10
1.81893554440649E-07
1
1
1
1
4.61041578178611E-12
1
1
1
1
1
1
1
1
1
1
1
1
1
0.999955296516418
1
1
1
1
0.142150014638901
1.97047773266962E-15
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0.999661803245544
1.05017528007068E-09
1
1
2.5249400348315E-09
1
0.000670628156512976
0.999999523162842
1
1
1
1
1
1
0.999293923377991
0.14142419397831
1
0.99999988079071
1
0.992640435695648
0.004880724940449
1
1
1
1
1
1
1.26929362522787E-05
1
1
1
1
1
7.92145099515196E-11
1.97328750561887E-11
0.991771161556244
1
1
1
1
1
1
9.57816846204623E-24
1
1
1
1
1
4.59150355624751E-16
3.25415502920937E-13
1
3.41751738844286E-26
1
0.342218220233917
0.000480346032418311
1
9.71820862766288E-24
1
1
0.999997735023499
4.87119322656326E-09
1
1
9.24628480447609E-08
4.32193912819692E-13
5.10242834650398E-08
0.996195554733276
0.000150509993545711
1
1.2987957335054E-13
1
1
1
0.0162174794822931
1
1
1
1
1
1
1
1
0.999753177165985
1
1.99863101672377E-16
1
1
1
1
1
1
1
1
1
1
1
1.49796701387127E-17
1
1
3.64511650301647E-15
0.706797778606415
1
3.41810125346834E-20
1
1
1
1
1
1
1
1
1
1
1
1
2.13933908526087E-05
1
1
0.999998450279236
1
1
1
0.999999523162842
1
0.999730288982391
1
1
1
1
1
1
1
1
1
4.94555119079365E-10
1
1
1
1.5488781793054E-14
1
1
1
1.58496823132737E-05
1
1
1
1
1
1
1
0.999979972839356
1
0.99999737739563
1
5.17672571476169E-11
1
1
1.66336208754397E-18
1
1
1
1
1
1
1
1
0.999954342842102
1
1
1
1
1
9.04041864494541E-16
1
1
1
0.936677694320679
1
1
1
1
1.97111904576275E-09
1
1
1
1
1
3.78778008958136E-10
1.51843308349983E-15
1.98580670136839E-12
0.999981641769409
0.992552042007446
1
1
0.999999284744263
1
1
1
0.766460597515106
0.999302983283997
1
1
1
1
0.999990105628967
1
1
0.0100556388497353
1
1.21565216226749E-10
0.0890688598155975
1
1
1
1.60835188847221E-19
1
1
1
1
1
1
1
1
1
1
0.297699630260468
1
1
0.999988198280335
1
1
1
1
0.99897313117981
1
0.656357169151306
1
1
1
1
1
1
1
0.99981015920639
0.99999988079071
1
1.54608377923123E-17
1
1
1
1
1
0.506700575351715
0.999963521957397
1
1
1
1
1
1
1
1
0.823180437088013
1
1
1
0.999998450279236
1
1
1
1
1
1
1
1
1
0.999549567699432
1
0.00383701943792403
2.2335877591928E-09
3.42615207038488E-11
1
1
0.99999988079071
1
4.33221742923706E-08
1
1
1
0.998424768447876
0.974026441574097
1
1
0.999992728233337
1
1
0.315447151660919
1
0.999998688697815
4.99539209997124E-09
1
1
0.994186043739319
1
1
1
1
2.46795991643012E-07
0.999541640281677
0.99999988079071
1
1
1
4.01700208385591E-06
1
1
1
0.999999642372131
0.994108319282532
1
1
1
1
1
1
1
3.06717456988181E-10
1
0.99999988079071
1
1
1
1
1
1
0.997817039489746
1
1
1
1
1
1
1
1
5.90607007744381E-10
0.999998331069946
1
0.0182192418724298
1
1
1.09588935148786E-11
1
1
1
1
1
3.6289597374953E-19
1
0.0396804474294186
1
1
1
1
1
1
1
1
1
1
1
1.63961233479171E-10
1
1
1
1
1
1
1
3.84748168654608E-13
1
0.99999988079071
1
1
1
1
1
1
1.60351102513299E-13
1.29320485383318E-27
1
1
1.0173940978575E-07
1
1
1
1
1
1
1
1
1
0.99999988079071
0.999999761581421
0.00104202108923346
1
0.125049352645874
1
0.991952955722809
1
1
4.62525843534432E-30
1
0.999999403953552
6.19260731582472E-07
1
1
4.92631394612654E-19
1
0.99998950958252
0.879828810691834
1
1
1
1
0.999998927116394
1
1
3.05090498743399E-19
1
1
1
1
0.99891984462738
1
1
1
7.13398620177941E-08
1
0.999996423721314
1
1
1
0.975434422492981
0.999998211860657
1
0.990929543972015
1
0.992510080337524
1
3.18864877044689E-05
1
1
1
1
1
1
1
1
1
1
1
1
1
8.88776451430666E-18
1
1
1.64560333359987E-07
1
1
0.999961853027344
1
1
1
1
3.05771403011175E-16
1
1
0.545491456985474
0.826605141162872
1
4.59387389240007E-10
1
1
1
1
1
1
1
1
1
1
8.20493586267679E-12
1
1
1
1
1
1
1
1
1
1
1
0.999999403953552
1
1
1
1
0.999985694885254
1
1
0.997122704982758
1.37568730274133E-17
1
3.04169341623639E-13
1
1
1
1
1.08865209398831E-18
1
6.55289382078996E-28
1
1
1
1
1
1
1
1
1
0.999999284744263
0.985099494457245
2.14320613847571E-29
2.75194077389143E-37
9.43153645494022E-05
1
1
1
1.66086501539031E-17
1
1
1
1
1
1
1
9.12001644858126E-16
1
1
1
1
1
1
1.96290375242825E-06
1
1
1
1
1
1
1
1
0.0192647948861122
1
1
0.999997019767761
0.997426927089691
1
1
1
1
1
0.0033053052611649
0.999990463256836
0.999992370605469
1
1
1
1
1
0.994183003902435
1
1
1.94022640835623E-13
1
1
0.999989628791809
1
0.231227830052376
0.950415015220642
2.39384556621758E-09
6.44960636009273E-08
1
1
1
1
1
1
1
1
1
2.59183044911624E-18
1
1
1
1
0.978999495506287
1
1
3.50837382256941E-07
1
1
1
1
1
1
1
1
1
0.0285828858613968
1
1
1
1
2.33997404786024E-11
1
1
1
1
1
0.99999988079071
1
1
1
1
1
1
0.923961937427521
1
1
1
1
1
1
1
0.99919992685318
1
3.53902128956418E-13
1
1
1
1
1
1
1
2.18390421598502E-27
1
1
1
1
1
0.999998927116394
1
1
1
1
1
1
1.82133788939609E-07
0.999999642372131
1
1
0.000399591750465333
1
1
0.99999463558197
0.982634603977203
1
1
1
6.73045506118797E-05
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
7.24669444025494E-05
1
1
1
1
0.99999988079071
4.86023222535936E-13
1
1
1
0.979057550430298
1
0.00011136971443193
1
1
1
0.999662280082703
1
1
0.999999761581421
1
1
0.999998569488525
1
1
1
1
1
1
1.36139453544162E-23
1
1
1
0.997719347476959
1
1
1
1
1
1
1
1
1
0.909759044647217
1
1
1
0.000709997781086713
1
0.884160697460175
1
1
1
1.47119499200286E-13
1.16360251922742E-05
1
1
1
1
1
1
0.786986589431763
1
1
1
1
5.59266868926933E-11
1
1
1
1
6.0177844716236E-06
5.55871131459676E-15
1
1
1
1
1
1
4.57431923450713E-08
1
1
1
1
1
1
1
1
9.00179131235745E-08
1
1
1
1
0.994838893413544
1
0.261365443468094
1
2.11168842412235E-08
1
1
1
1
1
0.999771535396576
1
1
6.30108465404788E-10
1
1.56276728969586E-20
1
1
1
1
1
1
0.0147834345698357
1
1.43507761651799E-27
1
1
1
0.99998152256012
3.86591739887714E-16
1
1
0.999866724014282
1
1
1
1
1
1.6125011825352E-05
1
1
0.999744951725006
1
1
1
1
1
1
1
1
1
1
0.623640954494476
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.58640588933021E-16
1
0.99943608045578
1
0.999999761581421
0.995553195476532
1
0.999999523162842
1
1
1
1
2.87179416531835E-12
1
1
1
1.73330848014146E-18
1
1
1
1
1
1.80398014235084E-13
1
0.999939680099487
1
1
1
1
1
1
1
0.000167592952493578
7.25050488398216E-12
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.89510878101373E-08
0.38054895401001
1
1.95295200455803E-07
1
1
1
1
0.999862551689148
1
1
1
1
1
1
0.61225837469101
1
1
1
5.07806088845264E-11
6.46147353357881E-20
0.999666094779968
1
1
1
0.999994039535522
0.116604760289192
1
0.512239515781403
1
1
1
1
1
1
1
1
0.996059656143189
1
1
1
1
1
1
1
1
1
1
1
1
1
1.2644626394831E-06
1
1
1
1
0.000357494747731835
1
1
1
1
1
1
1
1
0.675635695457459
4.56592038329447E-29
1
1
1
0.999995708465576
2.13057013607424E-15
1
1
1
0.999990224838257
0.999998211860657
1
1
9.53230480660316E-11
1
1
0.662445604801178
1
0.995155096054077
1
1.05632114521061E-19
1
1
1
0.999922037124634
1
2.0240022422513E-06
1
1
1
1
0.771630346775055
1
1
1
1.21724557516911E-11
0.999996662139893
1
1
1
1
0.986937582492828
1
1
1
0.999965667724609
1
0.99999737739563
1
1
1
8.95477164641889E-11
1
1
0.996352314949036
1
0.999999761581421
1
1
1
2.23310312463809E-08
0.999981999397278
1
1
1
0.999999642372131
1
1
1
1
1
1
1
1
1.38085160870105E-05
1
1
1.02769804453018E-14
1
6.78436140599814E-10
1
0.962855041027069
1
1
1
0.00017717489390634
0.000313934433506802
4.43410365882397E-17
1
1
0.982263028621674
1
0.999999761581421
0.0430459827184677
1
1
1
1
1
0.9999920129776
1
1
1
1
1
0.999994993209839
1
1
0.646294832229614
0.99999988079071
1
1
1
0.996650874614716
1
1
1
1
1
1
1
1
1
0.999998927116394
0.999994277954102
1
1
0.10211580991745
1
1
1
1
1
1
0.999996304512024
0.99999988079071
1
1
1
1
4.30717694782535E-20
1
1
2.83017945017228E-12
0.998962998390198
2.02023215933877E-08
0.0490275211632252
1.75673067133175E-05
1
1
1
1
1
9.95319183198303E-23
1
0.999999403953552
1
1
0.999975919723511
1
1
1
1
1
1
1
1
1
0.00650270190089941
0.99999988079071
1
1
1
1
1
1.37658190402234E-10
1
1
1
1.12081934275921E-05
0.99984335899353
1
1.05776848852009E-27
0.999997019767761
1
1
1
1
1
1
1
1
0.856625914573669
1
1
0.0879849493503571
1
1
0.999627351760864
1
1
0.992746889591217
1
1
1
1
1
1
1
1
0.999980568885803
1
0.971415281295776
1
1
3.43452037643299E-11
1
1
1
1
1
1
1
1
1
0.999469220638275
1
0.000304707093164325
1
1
0.264059394598007
1
1
1
1
1
1
1
0.999907493591309
8.28019423859683E-12
1
0.999967217445374
4.71016670111624E-10
1
1
1
1
1
1
1
1
1
1.89129301052542E-22
1
1
1
1
1
1
1.11436665769075E-18
1
1
1
1
1
1
0.428413897752762
1
1
1
1
1
0.999768555164337
1
1
1
1
1.43137448100708E-22
1
1
1
1
1
0.999985814094543
1
8.72650925884955E-05
0.0278525091707706
1
1
1
1
5.86537062190473E-05
1
1
1
1
1
6.21519472335793E-20
0.000345178821589798
1
1
1
1
1.66771885190542E-09
1
1
1
5.02312526697111E-14
1.93372961803107E-05
1
0.999871611595154
1
0.378004372119904
1.05574088138383E-06
0.617825746536255
1
1
1
8.31871792913712E-21
0.714856863021851
1
1
1
2.30794578843197E-21
1
1
3.71746011751384E-07
1
0.109961025416851
1
1
4.29006372090991E-17
1
1
1
1
5.81101327343178E-21
1
1
0.101508922874928
1
1
1
0.982391774654388
1
1
1
1
1
1
1
1
1
0.999837875366211
1
1
1
2.65038579527754E-05
1
0.909484148025513
1
0.999999761581421
1
0.999999046325684
4.29460897239337E-20
0.999998450279236
1
0.999975085258484
1.28311410207971E-06
1
1
1
1
1
1
1
1
1
1
1
0.999503016471863
0.999999403953552
0.0395355299115181
0.99999988079071
1
1
1
1
1
1
1
1
8.06294394806173E-07
1
1
1
1
1
0.0024505730252713
1
1.25558878109902E-21
1
1
1
1
0.99999988079071
1
1
1
1
1
1
0.999999642372131
0.999999642372131
1
1
1
1
1
1
1
1
0.661899149417877
1
1
1
1
1
1
1
1
0.997994899749756
1
1
1
1
1
0.47479909658432
1
1
1
0.99999988079071
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2.17658197243509E-07
1
1
1
1
1
1.9517185177037E-12
1
2.25370055950691E-09
5.9558926679415E-09
1
1
1
2.07617346844333E-14
1
1
0.999999761581421
1
1
8.54693177919005E-23
1
1
1.03015136802277E-21
1
1
1
1
1
1
0.99999988079071
1
1
9.09974104956746E-08
1
1
0.0752427130937576
1
1
1
0.999999761581421
1
2.49960975637097E-21
1
1
1
0.904734790325165
1
1
1
1
1
1
0.999999761581421
1
1
1.49349114395363E-28
1
1
1
1
1
1
6.72653556119118E-13
1
3.7593905649635E-15
1
1
1
1
1
1
1
1
1
1
0.999743163585663
1
1
1
1
1
1
0.998477518558502
1
1
1
1
3.33312777911487E-06
1
1
1
1
2.25801524054393E-25
1
1
1
1
1.10683573986909E-15
0.677940726280212
1
1
0.99998414516449
3.12676003454452E-19
1
1
1
1
1
8.94144432095345E-06
1
1
1
0.0185295809060335
0.999992728233337
1
1
1
0.0042622983455658
1
1
0.999998569488525
1
1
1
1
1
3.21504166090107E-20
1
2.09656165736286E-16
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0.255749255418777
1.80506269653602E-11
1
1
1.06130564406226E-11
1
1.46459764202039E-22
1
0.419477760791779
5.37082875951E-08
3.40982589098316E-16
1
5.845376183089E-09
1
0.224141582846642
1
1
1
1
1
1
3.53647213967425E-16
1
1
1
1
1.29899257549201E-15
1
1
1
1
1
1
1
1
1
0.952499508857727
1
1
0.99996030330658
1
1
1
1
1
1
1
0.998860478401184
1
0.999922394752502
0.99999988079071
6.0893703448528E-06
1
2.07452103495598E-06
1
1
1
0.000257648003753275
1
1
0.000192700055777095
1
0.493739694356918
0.597079634666443
5.44274738126238E-12
1
1
0.648074209690094
1
1.90349025062063E-13
1
1
1
1
1
0.99993371963501
1
1
1
1
0.999996900558472
1.07265107830468E-15
0.796658456325531
1
0.595891714096069
0.00334266549907625
1
1
1
1
0.997623145580292
1
1
1
1
1
0.99999988079071
1
1
1
1
1
0.999065101146698
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0.99999988079071
1
1
1
1
1
1
5.32069233116772E-09
1
1
1
0.999999761581421
1
0.0270093306899071
1
1
1
1
1
1
1
1
1
1
1
1
0.00769762508571148
2.07779758056859E-05
1
1
1
0.0232747793197632
1
1
1
3.71839724538556E-24
1
1
1
1.36529679366504E-05
2.19638400267286E-06
1
3.03830133942912E-28
1
0.999691009521484
0.999992609024048
0.637891530990601
1
3.50904309525979E-17
1
0.829739034175873
0.999886870384216
1
0.99999988079071
1
1
0.999993801116943
1
1
1
1
1
1
1
1
1.02264544055153E-10
1
1
1
1
1
0.999130189418793
1
0.999997854232788
0.996574878692627
0.99943071603775
1
1
1
1
1
0.000541306100785732
1
0.219553023576736
1.91394708241865E-12
1
1
1
0.00215640175156295
1
7.27059941141306E-08
9.61645763020158E-10
1
2.76570907422659E-20
1
0.839307844638824
1
1
1
1
1
1
0.999991059303284
1
1
1
1
1
1
0.997921884059906
0.99999988079071
1
1
1
1
1
1
0.999988317489624
1
1
1
1
1
1
0.00505560170859098
1
5.86235145036374E-15
1
0.0511243008077145
1
1
1
1
0.856796979904175
1
2.60605936830416E-09
1
1
0.99964714050293
1
1
1.20312218521157E-10
1
0.646234154701233
3.0603402478846E-08
0.000281906628515571
1
1
1
1
0.999998807907105
1.84382850242255E-13
1
4.15303846867943E-10
1
0.999987721443176
0.999998331069946
1
0.99861216545105
1
1
5.12044746880935E-11
1
1
1
1
1.16411512469595E-32
0.999999403953552
0.000875134952366352
1
1
1
1
0.978787243366241
0.999596059322357
0.999914884567261
1
1
1
1
1
1
1
1
0.0375240370631218
0.708380997180939
2.92076833829924E-06
1
1
1
1
4.70993676172379E-16
1
1
1
1
1
0.999999046325684
1
1
1
1
1
1
1
1
1
0.198106348514557
1
1
1
1
1
0.992394924163818
1
1
1
1
0.707724452018738
2.04106178747848E-23
1
1
1
6.77565601387448E-18
1
1.85825278775642E-11
1
1
1
1
0.999956369400024
1
1
1
1
1
0.999999761581421
1
1
1
1.05195636933736E-15
1
1.66805384651525E-05
1
6.52897780284434E-09
1
2.00707295228142E-09
0.00124320632312447
1.52329635429048E-28
1
1
1
1
1
7.53328228022933E-34
1
1
1
7.84701751399552E-06
0.998781621456146
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0.99999988079071
1
0.99999988079071
1
0.999999284744263
1
1
1
1
1
1
1
1
1
0.999821364879608
1
1
1
0.903297245502472
1
1
1
1
1
1
1
1
1
1
1
8.23664049393383E-16
1
1
0.999878644943237
1
5.54849862055562E-07
1
1
1
1
1.1254499554525E-08
1
0.971172451972961
0.0159010924398899
1
1
1
1
0.999898076057434
1
0.000162552474648692
0.999996781349182
1
1
0.998671054840088
1
1
1
0.999984264373779
1
2.10335837635967E-09
1
1.59158051321606E-11
0.99999988079071
1
0.829174876213074
0.999501943588257
1
5.41601229997468E-06
1
1
1
0.999963402748108
1
1.96132278054566E-21
1
1
1
1
1.23297465883817E-17
1
1
1
0.916273653507233
1
4.39021414812412E-22
0.0193419009447098
0.999683976173401
1
1
1
1.33834858508689E-20
1
1
1
0.999997735023499
1
0.999998927116394
0.99999988079071
3.24714216232999E-17
7.28644168656103E-15
1
1
1
1
1
1
3.47038568767132E-24
1
4.23948345784905E-25
0.744126319885254
1
0.998916864395142
1
1
1
0.0047713085077703
1
0.743378818035126
1
1
0.999993324279785
1
1
1
0.999993443489075
1
1
0.999995231628418
0.831488251686096
6.25537097675988E-08
1
1
1
4.10860206358305E-21
1
0.910733342170715
1
1
0.99999988079071
1
1
3.26214525555452E-29
1
1
1
1
0.998153269290924
3.47313948620805E-17
1
1
0.999998927116394
1
0.998964309692383
1
1
1
1
0.0494230054318905
1
0.000150725987623446
1
1
1
1.14961574981809E-10
1
6.30997424450053E-13
1
1
1
1
0.994165122509003
1
4.21472590161898E-09
0.999983310699463
1
1
5.73484731924978E-11
0.999280869960785
1
1
1
0.997417688369751
1
5.54490506984692E-22
0.999990701675415
1
1
1
1
1
1
1
1
3.44873260473832E-05
0.155056044459343
1
1
1
1
1
1
1
0.99998414516449
1
0.982317686080933
9.06830610603038E-09
1
1.25562038544302E-09
1
1
1
1
1
1
0.993674755096436
1
1
1
1
1
1
0.0775413513183594
1
1
1
0.017692806199193
5.32650157315085E-16
1
3.41417110382813E-17
0.944179356098175
1
1
1
1
1
0.99996292591095
1
1
1
1.09390621219063E-05
1
1
1
1
1.61062101156073E-11
1.26287869051112E-09
1
1.60540647442531E-08
0.000122003919386771
1
1
0.00144720124080777
1
1
1
1
1
0.999927043914795
1
1
0.999901294708252
0.999306797981262
1
1
8.86514590092702E-06
1
1
1
0.999440968036652
1
1
1
0.997711539268494
1
1
1
1.15781483600585E-06
5.92915690503237E-12
4.14620004995925E-10
1
1
1.1758281530665E-21
0.222803056240082
1
1
1
1
1
1
1
1
1
1
1
1
1
1
3.63906993428031E-09
1
1.88804520462327E-07
1
7.00469536241144E-05
1
0.999992966651917
1
1
1
1
1
1
1
1
1.04373864626551E-14
1
1
1
1
1
0.0296582877635956
1
4.89355000965475E-10
4.17168809787261E-32
3.78031916881127E-09
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.15050899579874E-13
1
0.999992966651917
1
1
1
1
1
1
1
1
1
1
0.999999761581421
1
1
1
1
1
1
0.999901175498962
1.79757334990427E-05
6.01943881406442E-08
1
1
1
0.0230520348995924
0.0343020670115948
1
0.999999761581421
1
1
1
1
1
1
0.999999165534973
0.999985456466675
1
1
1
0.99999988079071
1
1
1
1
1
1
1
1.31297629195615E-05
1
1
1
1
0.999996423721314
1
0.00468176929280162
1
1
1
0.00159015750978142
1
1
1
1
1
1
1
1
1
1
1
1
1
2.52542712623033E-31
1
1
0.00746820401400328
1
1
1
2.8922430672651E-08
1
1
1
1
1
1
1
1
1
1
0.964970827102661
1
1
1
1
0.999278962612152
1
1
1
1
1
1.68376520799834E-26
1
1
1
1
1.3554790970205E-12
1
1
0.867226123809814
1
1
1
1
0.840638160705566
1
1
1
0.944137096405029
1
1
1
1
1
1
1
1
1
1
0.99999988079071
1
1
3.67535456279391E-14
1
8.27681433293037E-05
1
0.00227006804198027
1
1
1
1
1
1
1
1
1
1
1
1
0.999999046325684
0.999995470046997
1.56858828148643E-08
0.154759913682938
1
0.802290618419647
1
1
1
1
1
0.0012603267095983
1
1
7.86721230383591E-08
0.99999988079071
1
6.63584205899189E-17
0.999957084655762
1
1
1
1
1
1
1
1
1
1
1
1
0.936888456344605
1
1
1
1
0.999858617782593
1
1
1
1
0.61572003364563
1
1
1
1
1
2.02707073132177E-13
1
1
1.24561520351563E-05
1
1
1
1
1
4.99297270195598E-09
1
1
1
1.45720241562231E-06
1
1
0.965859770774841
0.0133715691044927
1
1
1
1
1
1
0
1
1
0.87582790851593
1
1
1
1
1
1
1
4.11885282824986E-12
0.99999988079071
1
1
1
1
1.43376865935352E-10
1
1
0.0198951251804829
1
1.56423943242778E-10
1
1
2.7281935120315E-14
1
0.99999988079071
1
1
1
8.56530981801747E-15
1
1
1
1
1
4.01919891146463E-07
1
4.80819096537743E-07
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0.999910593032837
1
1
1
1
1
1.62394631075813E-08
1
1
1
1.80184833720176E-09
1
1
1
1.06706696066035E-17
5.90184429105634E-11
1
1
1
1
1
0.998697221279144
1
1
1.31477884135478E-11
1
1
1
1.64088020948583E-09
1
1
1
1
1
1
1
0.999996781349182
1
1
1
4.30090267400374E-07
1
3.52078053668901E-14
2.18004329866073E-11
1
1
1
1
1
1
7.83303985372186E-05
1
1
1
6.48289386617762E-08
1
1
0.99634712934494
0.99991500377655
0.997941553592682
1
0.534604728221893
1
1
1
1
1
0.999955534934998
1
1
1
0.000241033470956609
1
1.53540282601211E-34
1
1
1
1
1
0.999770104885101
1
1
1
1
1
1
1
1
0.033444594591856
1
1
0.00972865521907806
0.000428262690547854
1
1
1
1
0.999991774559021
6.59674769849516E-05
1
1
1
1
1
1
1
1
1
1
0.00379521632567048
1
1.83295651368098E-06
1
0.0222797095775604
1
0.00278348871506751
1
1
1
1
1
1
1
1
0.0550147593021393
1
1
1
1
1
2.9736748409807E-14
0.99999475479126
1
1
1
0.986592710018158
1
1
1
0.764124035835266
1
1
1
0.692697703838348
0.99999988079071
1
1
1
1
1
1
0.996175408363342
1
1
1
1
1
0.00327161536552012
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
4.4966700595367E-24
1
1
1
1
1
1
1
1
1
1
1
3.85062276109238E-06
1
1
1
1
1
1
0.998088181018829
1
1
0.000126483850181103
1
0.880874276161194
1
2.75498753584541E-14
1
0.000240765439230017
3.34010683694652E-12
1
0.999649882316589
1
1
5.99984832660994E-06
1
0.350555568933487
0.999372184276581
1
1
1
1
3.43049322282241E-07
1
1
1
1
1
1
1
1
1
0.00021473657398019
1
1
1
1.11603633001778E-07
1
1
1
0.999998569488525
1
5.25104670856535E-09
1
1
1.93466318927586E-26
1
1
1
1
0.984184503555298
1
0.00691948924213648
1
5.95873744701418E-15
1
1
1
1
1
0.999962329864502
1
1
1
4.46050218982919E-09
1
1
1
1
4.23055105368693E-17
1
1
1
1
1
1
1
1
1
0.999999403953552
1
1
0.999999403953552
1
1
1
2.67546242087132E-17
1
1
0.0343481488525867
1
0.00113936129491776
1
1
1
1
1
1
1
4.08196996204424E-08
1.74856190724576E-12
1
1
1
1
1
0.999999523162842
1
1
0.999601781368256
1
1
0.999998092651367
1
1
1
1
8.16507690615254E-06
1
1
1
1
1
0.999996781349182
0.99999988079071
1
1
1
1
1
1
1
1
1.07142362168499E-16
1
1
1
1
1
1
1
1
1
1
1
1
1
6.0450844330262E-07
1.93590139036491E-13
0.960943341255188
0.0333641953766346
1
6.53856547419905E-19
1
1
2.33571463468252E-05
1
1
1
2.05239540640445E-11
1
1
1
1
1
1
1
1
1
1
1
0.996805191040039
1.82877513132951E-09
1
1
1.28471349114534E-08
2.82174528906545E-26
1
0.99999988079071
0.163814201951027
1
1.92292327483301E-06
0.0463912710547447
0.018524456769228
1
0.99931013584137
6.11440741860929E-19
1
1
0.99999988079071
5.91895369522755E-12
1
1
0.999991416931152
1
1
1
1
1
0.999918937683106
1
1
1
1
1
4.52862138899945E-08
1
0.982691884040833
1
1
1
1
0.0114693697541952
1
1
1
1
1
1
1
0.999987602233887
1
3.0221117275353E-10
1
1
1
1
1
1
1
1
1
1
0.000154435518197715
1
1
1
1
0.999998450279236
1
1.00210635784599E-18
1
1
1
1
1
1
1
1
0.999959707260132
1
1
1
3.11735057039186E-05
1
0.999999642372131
1
1
1
1
1
1
1
1
1
1
1
0.0133719407021999
1
1
1
1.19292872113874E-05
1
1
1
1
1
1
1
1
1
0.548130929470062
1
0.00152087991591543
2.49973606258891E-08
1
1
1
1
1
1
1.32542005149006E-10
1
1
1
1
1
3.84107536888223E-08
1
1.01069179692104E-08
1
1
1
1
1
1
0.987993001937866
1
1
1
3.08012122794018E-16
1
1
1
1
1
1
1
1
1
1
1
1
1
0.99999988079071
0.011321266181767
1
0.99999988079071
1
1
0.985501646995544
1
1
1
1
1
1
1
0.000305541994748637
1
1.67363190228245E-14
1
1
1
1
4.52185929589177E-07
1
1
1
1
1
8.82390850165393E-06
1
1
1
1
1
1
0.999999284744263
1
1
1
1
1
1
1
1
1
1
1.09488590069318E-12
1
1
0.999969482421875
1
1
1
0.999953031539917
0.973955571651459
1
1
1
1
1.67144862643909E-05
1
1
1.40723809219519E-15
1
1
0.0529839619994164
1
1
1
1
1
2.90332123199987E-18
1
0.988461256027222
1
1
1
1
1
0.139308959245682
1
1
0.0216282550245523
1
1
1
1
1
1
1
1.57085834191337E-22
0.999997496604919
1.7319914793593E-20
1
0.508939743041992
1
1
3.54203122352453E-18
1
3.18701665946719E-07
1
1
1
1
1
1
1
0.00401597702875733
0.000429688661824912
1
0.999998211860657
9.23930792984251E-11
1.48991774473473E-09
1
1
0.999988794326782
1
1.14475455597839E-20
0.00129817996639758
1
0.999919891357422
1
1
1
1
1
0.0534003265202045
1
1
5.28744340044796E-06
1
1
2.25581862217661E-11
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0.00338870729319751
1
1
1
0.998643577098846
1
1
1
1
1
1
0.7723668217659
1
1
1
1
1
1
0.999999403953552
1
1
1
1
0.00202739681117237
1
1
1
2.05420936713541E-29
1
1
1
0.99999737739563
1
1
1
1
1
1
1.83227627514881E-10
1
1
1
0.999823868274689
1
1
0.999932527542114
1
1
0.708246171474457
7.76159794213527E-08
0.999062359333038
0.999999761581421
1.5501943835261E-06
1.7571324950616E-10
1
1
1
1
1
5.47528761671856E-05
1
1
1
2.82523134320703E-21
1
0.999999523162842
6.81771114488803E-25
1
1
1
1
0.999999284744263
1
1
0.999999523162842
1
1
1
1
1
1
4.75523971327912E-13
1
1
2.89761152143475E-26
1
1
1
1
1.64382599905366E-05
1
1
1
2.32711876435587E-08
1
1
1
1
1
1
1
1
1
1
1
1
0.999719202518463
0.999999642372131
1
1
0.990802764892578
1
1
1
6.77669788728963E-07
1
1
1
1
1
1
1
1
1
0.99999988079071
1
1
1
1
1
1
1
1
1
1
1
1
1
1.42786768550469E-15
1
1
1
1
0.0491582304239273
1
1
0.997595965862274
1
1
1
1
1
1
1
1
1
0.99999988079071
1
0.0197954308241606
0.999959588050842
1
1
1
1
1
0.0621773414313793
1
1
1
1
1
0.999997615814209
1
1
0.00198119273409247
1
1
1
1
1
1
1
0.999997735023499
1
1.38829295625021E-16
1
1
1.43555709541943E-08
1
1
0.0231981799006462
1
1
1
1
2.60458640134242E-18
1
1
9.00186205399223E-05
0.999998688697815
0.368261009454727
1
1
1
1
0.997791647911072
1
1
1
7.26138290121914E-12
1
1
1
0.999440014362335
0.99999988079071
1
1
1
1
1
1
1
1
1
1
1
0.99999988079071
1
1
1
1
0.982741892337799
1
1.86273047129459E-23
1
0.00307543412782252
1
0.000207555101951584
1
1
1
1
1
0.757927000522614
1
1
1
1
1
1
1
1.42429246352549E-06
1
1
1
1.08384452070562E-27
5.96846993851288E-24
1
1.68870625816275E-10
1
4.51793891187435E-09
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1.58051456293578E-26
6.83616574806423E-13
1
0.999940991401672
1
1
1
1
9.28409061446514E-22
1
1
0.884254336357117
1
1
1
1
3.28890624021087E-31
0.999983310699463
0.999691963195801
1
1
0.999927639961243
0.999995827674866
0.821979224681854
1
1
5.3352361690308E-27
1
1
1
1
9.97875304165063E-07
1
1
1
1
4.88461863622274E-28
1
0.99999988079071
1
1
1
1
0.669099748134613
1
1
1
0.999946594238281
1
0.999998927116394
1
1
4.04488492260946E-23
1
1
1.01956095139249E-28
1
1
1
3.75743734086845E-13
1
1
1
1
1
1
1.52381467872379E-34
1
1
1
1
1
1
1
1
1
1
1
4.18573897764674E-10
1
1
1
1
1
0.999541521072388
1
1
1
1
1
1
0.905242085456848
1
1
3.44783143191307E-06
1
1
1
1
0.999999642372131
1
1
1
0.998447358608246
1
1
1
1
1
1
1
3.08169445929081E-17
0.100124970078468
8.37428160593845E-07
1
1
1
0.999984979629517
4.29030005966169E-10
1
1
1
1
1
1
1
0.998689830303192
0.999904990196228
5.70055162825156E-05
1
1
1
1
1
1
0.999999761581421
1
1
1
1
1
1
1
1
1
1
1
1
1
0.936566293239594
1
1
2.64889301604398E-08
1
1
1
1
1
1
1
1
0.863228619098663
1
0.99993109703064
1
1
1
1
1
1
1
1
1.31942421131776E-29
1
8.35806474598951E-21
0.999999046325684
1
1
1
1
1.03521459790555E-19
1
1
1
1
0.00130660319700837
1
0.999999046325684
1
1
1
1
1
0.907263875007629
1
1
1
1
1.72362225116023E-26
0.999999642372131
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
4.00011003875989E-07
1
1
1
1
1
1
1
0.236885383725166
1
0.00280626863241196
1
0.999990105628967
1
1
1
0.990412533283234
1
0.695399641990662
0.00659808702766895
1
0.813040196895599
1
1
1
1
0.999998927116394
1
0.999999284744263
1
5.94947846121175E-20
1
1
3.76976740407487E-33
0.98829311132431
1
1
1
1
1
1
0.345308095216751
1
0.0159223340451717
1.07962073678157E-24
1
1
1
1
1
1
1
1
1
1
1
1
0.948680937290192
3.59694526285009E-18
1
0.942557513713837
1
1
0.000125282662338577
1
1
1
1
1
1
1
0.999975562095642
1
1
1
0.996416449546814
1
1
2.17742734953674E-09
1
1
1
1
1
1
1
8.68801545001213E-24
1
1
1
1
1
1
1
0.999691128730774
1
1
1
1
1
9.8232486123802E-15
0.999954104423523
2.27447908400791E-05
1
1
0.99984884262085
1
1
1
1
2.1878910835629E-26
1
1
1
1
1
1
1.06999307071822E-18
1
1
1
1
0.905964612960815
1.88725757244157E-10
4.37636026617838E-06
1
1
0.999999523162842
0.00095451291417703
0.319129586219788
1
1
1
1
1
1
1
1
1
1
1
0.00338000617921352
1
0.999996304512024
1
1
1
1
1
1
1
1
1
0.0206118263304234
1
1
0.998942077159882
1
1
1
0.999999642372131
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0.0681619793176651
0.998579978942871
1
1
1
1
1
0.0730222836136818
0.999653935432434
6.0461202986218E-20
7.68704032345E-22
0.999999523162842
0.729462504386902
1.65122798989614E-07
1
1
1
1
1.34641657378024E-16
1
1
1
1
1
1
1.3550606546084E-19
1
1
0.000244923052377999
1
2.21337586481241E-06
1
1
1
1
1
1
1.59686749500593E-12
0.981636047363281
1
1
1
0.99999988079071
3.58489924110472E-05
1
1
1
1
1
1
1
1
1
0.999998450279236
1
1
1
1
1
0.881071269512177
1
1
1
0.18202331662178
1
0.9998939037323
1
1
1
1
1
1
1
0.027571389451623
1
1
1
1
0.0414671450853348
1
1
1
1
1
1
1
1
1.41941012249436E-25
1
1.07363792495737E-22
1
1
1
1
1
5.17114742137892E-08
1
0.999815285205841
1
1
0.987539172172546
1
1
1
1.48234357189199E-13
1
1
1
1
1
0.255943685770035
5.51198129732436E-23
0.906906366348267
1
1
1
1
1
1
4.02606310672127E-05
1
1.30760376484962E-11
1
1
1
2.29304132517427E-05
1
1
0.134943962097168
0.00997620634734631
1
1
8.12834922587097E-19
1
1
6.08569889360561E-13
1
1
1
1
4.21197493549741E-10
1
1
0.999071478843689
3.30778675561305E-08
1
1
5.62285786508132E-13
1
0.923064887523651
1
1
3.25746043472463E-08
0.163288146257401
1
0.999958276748657
1
3.31806084830077E-08
0.000263778725638986
0.175300031900406
0.997917592525482
1
0.99999988079071
1
1
1
5.39043321623467E-06
1
1
1
3.5734219005903E-18
3.25428830137329E-15
0.999996662139893
1
1
0.0066630900837481
1
1
1
1
1
1
1
1
1
1
1
1
1
1
6.1505998019129E-06
0.999937772750855
1
1.69413105766125E-08
1
1
1
1
1
1
1
1
1
1
1
1
1
4.98446348217908E-25
1
1
1
0.999997138977051
2.86108979707933E-06
0.999997615814209
0.999953746795654
0.998875796794891
1
1
1
1
0.937944293022156
1
5.17470850444255E-16
1
1
0.999999523162842
1
1
1
1
0.0196461863815784
1
1
1
1
1
0.999999761581421
1
0.999931216239929
1
1
1
0.999956846237183
1
1.01690304769861E-30
1
1
0.99999988079071
2.7099249489471E-16
1
1
0.9996737241745
1
1
3.08490643975235E-24
0.999999523162842
3.84028204201969E-13
1
1.51042231664178E-05
1
1
1
1
1
1
1
4.17210310743599E-09
2.19573803583728E-11
0.999903798103333
1
1
1
1
1
1
5.0529305776158E-15
0.00269125215709209
1
1
1
1
1
1
1
1
1
1
0.305381238460541
1
1
1
1
0.629561007022858
0.991596877574921
1
1
1
1
0.980670094490051
1
1
1
1
1
1
1
0.999807059764862
0.999942660331726
1
1
1
0.931156396865845
1
1
7.33583860323961E-10
1
0.999993085861206
1
1
0.00115035811904818
0.999999284744263
0.027735136449337
1
1
1
1
4.16843344780773E-14
0.944206058979034
1
0.99999988079071
0.269652187824249
1
1
1
1
1
3.62936174169715E-11
1
1
2.13839406251748E-12
1
1
1
1
1.47444610774233E-12
2.13897201319924E-05
1
0.999970436096191
1
1
0.999976992607117
0.28501158952713
1
2.43989666159905E-06
1
4.9974223336142E-20
1
1
0.000159075178089552
1
1
1
3.45371908849756E-09
1
1
1
1
1
1
1
1
0.999993562698364
1
0.99999988079071
1
1
1
0.998771965503693
1
1
0.0020161191932857
1
1
1.12307752887005E-13
1
1
1
0.999996781349182
1
1
1
0.999998569488525
1
0.99999737739563
1
1
0.636810481548309
1
1
1
1
1
2.86996693771302E-11
0.999999761581421
0.392475873231888
1
1
1
1
2.35975849971481E-10
0.994522333145142
1
1
1
1
1
0.99830973148346
1
0.99989652633667
1
0.0493962988257408
1
1
1
1
0.968650043010712
1
1
1
1
1
2.5618291488172E-07
0.999999046325684
1
0.99999988079071
0.999998569488525
1
1
1
1
1
0.00219547329470515
2.65965992474029E-24
1
1
0.999999761581421
1
1
1
1
1
1
1
1
1
0.0200565587729216
0.146361276507378
0.999998211860657
1
1
0.999999403953552
1
8.2928936457517E-29
1
1
0.999593675136566
1
0.999999523162842
1
1
1
1
1
1
5.20121089481271E-15
1
1
1
0.000172177242347971
0.000317211379297078
1
1
1
1
1
1
1
1
0.975207269191742
1
1
1
1
1
1
1
1
3.95921126994381E-08
1
1
1
1
1
0.999999761581421
1.04260058919614E-10
1
1
1
1
0.0253538135439157
1
1
0.999617099761963
1
1
1
1
1
1
1.73183667927235E-12
8.31619839658515E-09
1
1
1
1
1
1
1
1
0.994594991207123
1
1
0.999995946884155
1
1
1
1
1
1
0.012540066614747
1
0.999120652675629
1
2.07425498999214E-09
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0.994709849357605
0.00779196713119745
0.999858856201172
1
1
0.000545276096090674
5.88347814613416E-15
0.99999988079071
1
1
0.05512934923172
1.65518349433372E-19
0.99999988079071
1
1
1
1
1
1
3.13310954871276E-13
1
6.22378224520832E-28
1
0.999990463256836
1
1.93783625395203E-29
1
0.99155980348587
1
1
1
1
1
8.13657127785028E-11
0.977334320545197
1
1
0.792793452739716
1
1
1
1
1
1
1
3.36792837774716E-31
6.39651943856734E-06
1
1
1
1
1
1
1
1
0.529040038585663
1
1
1
0.999998927116394
1
0.704239666461945
1
1
1
1
1
1
1
1
1
0.999997735023499
2.09453701245366E-05
1
1
1
1
1
0.99999988079071
1
0.233405947685242
1
1
1
0.0671947598457336
1
2.93884491699627E-18
1
1
0.99999988079071
0.99993622303009
1
1
1
1
1
1
1
1
1
1
1.75574941453117E-17
1
1
1
1
1
1
4.38438619312365E-05
1
1
1
1
1
1
1
0.999999523162842
1
1
1
1
1
1
1
1
1
0.694370567798615
1
9.62043888996789E-10
1
1
1
1
1
1
6.53993244108253E-13
1
1
1
1
1
1
0.999985933303833
1.04804606291219E-13
0.996730327606201
1
1
1
1
1
0.102318562567234
1
1
1
1
1
1
1
1
1
4.05428017275899E-14
1
1
1
1
1
1
1
1
0.999868869781494
1
1
1
1
1
2.01622114559541E-08
1
1
1
3.00017748546075E-14
1
4.1538030927768E-05
1
1
1
1
1
1
2.40679477873235E-30
1
1
1
2.06581141082296E-11
1
5.68487009582671E-15
1
0.000581242900807411
1
1
1
1
1
1
1
1
1
1
1
1
1
1
4.82816962883784E-21
1
1
1.33642332755812E-08
1
1
1
1
1
1
1
1
7.34467103029601E-05
1
2.4543813622459E-19
2.75812621907844E-18
1
7.07615322131754E-14
1
0.999995708465576
1
1
1
1
1
1.02177928038447E-30
1
1
0.999997854232788
1
1
1
1
1
0.0348834693431854
1
0.999999046325684
1
1
2.7558835427044E-05
1
1
2.13456602593241E-21
1
3.4598781266276E-16
1
1
1
7.06705131231578E-17
1
1
1
1
1
8.15919527604872E-27
0.173464208841324
1
1
1
1
1
1
1.12619291670057E-08
1
1
1
1
3.77328324248083E-05
1
1
1
1
1
1
1
1
1
1
0.999899983406067
1
1
1
2.91673352137423E-09
0.999053657054901
1
0.932147324085236
1
1
1
1
5.97947192682535E-18
0.999998927116394
0.999999284744263
1
1.08015925093241E-07
0.999975442886353
1
1
1
1
1
1
0.000101132260169834
1
1
0.987331449985504
1
1
1
1
0.0115316342562437
1
1
0.0348471701145172
1
1
1
1
1
1
1
1
1
0.99999988079071
1
1
1
1
1
0.999999403953552
1
0.000281905842712149
9.77021376197024E-16
1
1.0066085451399E-05
1
1
1
1
3.65940833191303E-09
1.76747638716256E-16
1
0.00469371816143394
1
1
1
1
1
1
0.433901995420456
1

